Testing Scale-Dependent Suppression of Structure Growth in the Linear Regime

We investigate recent reports of a suppression in the growth rate of cosmic structures inferred from analyses of the $[f\sigma_8](z)$ dataset. To address this issue, we explore the hypothesis that the evolution of matter clustering is more accurately described within the framework of scale-dependent modified gravity. We perform a joint analysis of $[f\sigma_8](z)$, cosmic chronometer $H(z)$ measurements, luminosity distance data, and CMB observations using Markov Chain Monte Carlo techniques to constrain the parameters of a scale-dependent cosmological model and investigate its impact on the evolution of $[f\sigma_8](z)$. Our results indicate that the suppression of the growth rate of large-scale structures is more pronounced during the matter-dominated era than in the dark-energy-dominated epoch. We find evidence for scale-dependent growth at a statistical significance of $2.2\, \sigma$. In addition, we constrain the $S_8$ parameter and find it to be consistent with the value inferred from the CMB observations of the Planck Collaboration. Overall, our analysis shows that $k$-dependent growth models provide a viable explanation for the observed clustering of matter without exacerbating the current cosmological tensions.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



